Graph Neural Networks for Predicting Solubility in Diverse Solvents using MolMerger incorporating Solute-solvent Interactions

Prediction of solubility has been a complex and challenging physiochemical problem that has tremendous implications in the chemical and pharmaceutical industry. Recent advancements in machine learning methods have provided great scope for predicting the reliable solubility of a large number of molecular systems. However, most of these methods rely on using physical properties obtained from experiments and or expensive quantum chemical calculations. Here, we developed a method that utilizes a graphical representation of solute-solvent interactions using `MolMerger', which captures the strongest polar interactions between molecules using Gasteiger charges and creates a graph incorporating the true nature of the system. Using these graphs as input, a neural network learns the correlation between the structural properties of a molecule in the form of node embedding and its physiochemical properties as output. This approach has been used to calculate molecular solubility by predicting the Log solubility values of various organic molecules and pharmaceuticals in diverse sets of solvents.

==> InDepthAnalysis56sol.csv <==
,Smiles_Solvent,solute_freq,EvaluationScores,iupac,loss
0,ClC=C(Cl)Cl,3,0.84,"('1,1,2-trichloroethene', 'InChI=1S/C2HCl3/c3-1-2(4)5/h1H')",1.201
1,CCCCCOC(C)=O,7,0.398,"('Pentyl acetate', 'InChI=1S/C7H14O2/c1-3-4-5-6-9-7(2)8/h3-6H2,1-2H3')",0.592
2,CCCOCCO,6,0.33,"('2-Propoxyethanol', 'InChI=1S/C5H12O2/c1-2-4-7-5-3-6/h6H,2-5H2,1H3')",0.679
3,CCCCCCCO,12,0.647,"('Heptan-1-ol', 'InChI=1S/C7H16O/c1-2-3-4-5-6-7-8/h8H,2-7H2,1H3')",0.486
4,CCC(=O)O,4,0.638,"('Propanoic acid', 'InChI=1S/C3H6O2/c1-2-3(4)5/h2H2,1H3,(H,4,5)')",0.558
5,CCOCCOCCO,8,0.336,"('2-(2-Ethoxyethoxy)ethanol', 'InChI=1S/C6H14O3/c1-2-8-5-6-9-4-3-7/h7H,2-6H2,1H3')",0.832
6,COC(C)=O,70,0.671,"('METHYL ACETATE', 'InChI=1S/C3H6O2/c1-3(4)5-2/h1-2H3')",0.457
7,COCCO,13,0.603,"('2-Methoxyethanol', 'InChI=1S/C3H8O2/c1-5-3-2-4/h4H,2-3H2,1H3')",0.416
8,CCC(=O)CC,4,0.991,"('pentan-3-one', 'InChI=1S/C5H10O/c1-3-5(6)4-2/h3-4H2,1-2H3')",0.478
9,CCCOC(C)=O,26,0.489,"('Propyl acetate', 'InChI=1S/C5H10O2/c1-3-4-7-5(2)6/h3-4H2,1-2H3')",0.564
10,CCC(C)O,55,0.803,"('Butan-2-ol', 'InChI=1S/C4H10O/c1-3-4(2)5/h4-5H,3H2,1-2H3')",0.37
11,CCCCCCO,19,0.659,"('HEXAN-1-OL', 'InChI=1S/C6H14O/c1-2-3-4-5-6-7/h7H,2-6H2,1H3')",0.499
12,Cc1ccc(C(C)C)cc1,3,0.706,"('1-methyl-4-propan-2-ylbenzene', 'InChI=1S/C10H14/c1-8(2)10-6-4-9(3)5-7-10/h4-8H,1-3H3')",0.996
13,CCOCCO,21,0.419,"('2-Ethoxyethanol', 'InChI=1S/C4H10O2/c1-2-6-4-3-5/h5H,2-4H2,1H3')",0.484
14,O=C1CCCC1,3,0.943,"('Cyclopentanone', 'InChI=1S/C5H8O/c6-5-3-1-2-4-5/h1-4H2')",0.375
15,CCCCOC(C)=O,36,0.388,"('Butyl acetate', 'InChI=1S/C6H12O2/c1-3-4-5-8-6(2)7/h3-5H2,1-2H3')",0.574
16,CCCCOCCO,3,0.777,"('2-Butoxyethanol', 'InChI=1S/C6H14O2/c1-2-3-5-8-6-4-7/h7H,2-6H2,1H3')",0.871
17,CC(=O)OC(C)C,15,0.755,"('propan-2-yl acetate', 'InChI=1S/C5H10O2/c1-4(2)7-5(3)6/h4H,1-3H3')",0.669
18,CC(C)CCO,21,0.447,"('3-Methylbutan-1-ol', 'InChI=1S/C5H12O/c1-5(2)3-4-6/h5-6H,3-4H2,1-2H3')",0.707
19,CCCC(C)=O,3,0.999,"('Pentan-2-one', 'InChI=1S/C5H10O/c1-3-4-5(2)6/h3-4H2,1-2H3')",0.185
20,CCCCCO,65,0.511,"('Pentan-1-ol', 'InChI=1S/C5H12O/c1-2-3-4-5-6/h6H,2-5H2,1H3')",0.526
21,ClCCCl,13,0.507,"('1,2-dichloroethane\n1,2-dichloroethyne', 'InChI=1S/C2H4Cl2/c3-1-2-4/h1-2H2')",0.509
22,CCC(C)(C)O,7,0.789,"('2-Methylbutan-2-ol', 'InChI=1S/C5H12O/c1-4-5(2,3)6/h6H,4H2,1-3H3')",0.358
23,CCC(C)=O,70,0.788,"('butan-2-one', 'InChI=1S/C4H8O/c1-3-4(2)5/h3H2,1-2H3')",0.45
24,Cc1ccccc1C,3,0.806,"('1,2-Dimethylbenzene', 'InChI=1S/C8H10/c1-7-5-3-4-6-8(7)2/h3-6H,1-2H3')",0.6
25,CCCOCCC,3,0.988,"('1-propoxypropane', 'InChI=1S/C6H14O/c1-3-5-7-6-4-2/h3-6H2,1-2H3')",0.709
26,Cc1cccc(C)c1,5,0.717,"('1,3-Dimethylbenzene', 'InChI=1S/C8H10/c1-7-4-3-5-8(2)6-7/h3-6H,1-2H3')",0.593
27,COC(C)COC(C)COC(C)CO,3,0.052,"('2-[2-(2-methoxypropoxy)propoxy]propan-1-ol', 'InChI=1S/C10H22O4/c1-8(5-11)13-7-10(3)14-6-9(2)12-4/h8-11H,5-7H2,1-4H3')",0.726
28,CC(C)(C)O,10,0.741,"('2-Methylpropan-2-ol', 'InChI=1S/C4H10O/c1-4(2,3)5/h5H,1-3H3')",0.629
29,OCCO,49,0.457,"('Ethane-1,2-diol', 'InChI=1S/C2H6O2/c3-1-2-4/h3-4H,1-2H2')",0.736
30,CC(O)CO,19,0.367,"('PROPANE-1,2-DIOL', 'InChI=1S/C3H8O2/c1-3(5)2-4/h3-5H,2H2,1H3')",0.764
31,C1CCOC1,72,0.592,"('Oxolane', 'InChI=1S/C4H8O/c1-2-4-5-3-1/h1-4H2')",0.786
32,CCOCC,10,0.603,"('Ethoxyethane', 'InChI=1S/C4H10O/c1-3-5-4-2/h3-4H2,1-2H3')",0.765
33,ClCCl,48,0.336,"('Dichloromethane', 'InChI=1S/CH2Cl2/c2-1-3/h1H2')",0.808
34,CCOC=O,15,0.209,"('Ethyl formate', 'InChI=1S/C3H6O2/c1-2-5-3-4/h3H,2H2,1H3')",0.605
35,CCCCCCCCO,49,0.612,"('OCTAN-1-OL', 'InChI=1S/C8H18O/c1-2-3-4-5-6-7-8-9/h9H,2-8H2,1H3')",0.722
36,O=CO,3,0.34,"('formic acid', 'InChI=1S/CH2O2/c2-1-3/h1H,(H,2,3)')",0.883
37,ClC(Cl)Cl,52,0.267,"('Chloroform', 'InChI=1S/CHCl3/c2-1(3)4/h1H')",1.035
38,CC(=O)O,33,0.279,"('acetic acid', 'InChI=1S/C2H4O2/c1-2(3)4/h1H3,(H,3,4)')",0.901
39,COCC(C)O,6,0.373,"('1-Methoxypropan-2-ol', 'InChI=1S/C4H10O2/c1-4(5)3-6-2/h4-5H,3H2,1-2H3')",0.821
40,c1ccncc1,4,0.571,"('Pyridine', 'InChI=1S/C5H5N/c1-2-4-6-5-3-1/h1-5H')",0.687
41,CCc1ccccc1,6,0.567,"('Ethylbenzene', 'InChI=1S/C8H10/c1-2-8-6-4-3-5-7-8/h3-7H,2H2,1H3')",0.844
42,CCCCCCC,15,0.62,"('HEPTANE', 'InChI=1S/C7H16/c1-3-5-7-6-4-2/h3-7H2,1-2H3')",0.622
43,ClC(Cl)(Cl)Cl,14,0.626,"('Tetrachloromethane', 'InChI=1S/CCl4/c2-1(3,4)5')",1.312
44,CS(C)=O,48,0.426,"('Methylsulfinylmethane', 'InChI=1S/C2H6OS/c1-4(2)3/h1-2H3')",1.268
45,CN1CCCC1=O,49,0.346,"('1-methylpyrrolidin-2-one', 'InChI=1S/C5H9NO/c1-6-4-2-3-5(6)7/h2-4H2,1H3')",0.844
46,CC(=O)OCC(C)C,9,0.034,"('2-Methylpropyl acetate', 'InChI=1S/C6H12O2/c1-5(2)4-8-6(3)7/h5H,4H2,1-3H3')",1.551
47,CC(=O)CC(C)C,7,0.273,"('4-Methylpentan-2-one', 'InChI=1S/C6H12O/c1-5(2)4-6(3)7/h5H,4H2,1-3H3')",1.122
48,CC(C)CO,99,0.493,"('2-Methylpropan-1-ol', 'InChI=1S/C4H10O/c1-4(2)3-5/h4-5H,3H2,1-2H3')",1.129
49,COC(C)(C)C,9,0.533,"('2-Methoxy-2-methylpropane', 'InChI=1S/C5H12O/c1-5(2,3)6-4/h1-4H3')",0.491
50,OCc1ccccc1,3,0.881,"('phenylmethanol', 'InChI=1S/C7H8O/c8-6-7-4-2-1-3-5-7/h1-5,8H,6H2')",1.101
51,CCOCCOCC,3,0.997,"('1,2-Diethoxyethane', 'InChI=1S/C6H14O2/c1-3-7-5-6-8-4-2/h3-6H2,1-2H3')",1.308
52,COCC(C)OC(C)=O,3,0.953,"('1-methoxypropan-2-yl acetate', 'InChI=1S/C6H12O3/c1-5(4-8-3)9-6(2)7/h5H,4H2,1-3H3')",1.225
53,CCCCCCCC,3,0.957,"('octane', 'InChI=1S/C8H18/c1-3-5-7-8-6-4-2/h3-8H2,1-2H3')",0.527
54,O=C1CCCO1,3,0.993,"('oxolan-2-one', 'InChI=1S/C4H6O2/c5-4-2-1-3-6-4/h1-3H2')",1.31
55,CC(=O)c1ccccc1,3,0.98,"('1-Phenylethanone', 'InChI=1S/C8H8O/c1-7(9)8-5-3-2-4-6-8/h2-6H,1H3')",2.414

